Ptolemaic Indexing

This paper discusses a new family of bounds for use in similarity search, related to those used in metric indexing, but based on Ptolemy's inequality, rather than the metric axioms. Ptolemy's inequality holds for the well-known Euclidean distance, but is also shown here to hold for quadratic form metrics in general, with Mahalanobis distance as an important special case. The inequality is examined empirically on both synthetic and real-world data sets and is also found to hold approximately, with a very low degree of error, for important distances such as the angular pseudometric and several Lp norms. Indexing experiments demonstrate a highly increased filtering power compared to existing, triangular methods. It is also shown that combining the Ptolemaic and triangular filtering can lead to better results than using either approach on its own.

==> dcmp_clus_20d_k01-10.dat <==
k	met	pto	cpt	rpt
1	7146.01	1938.9	5686.38	5796.83
2	7832.06	2735.05	6617.29	6725.05
3	8134.41	3190.47	7046.26	7144.35
4	8328.94	3551.27	7329.67	7419.91
5	8443.1	3794.17	7504.85	7589.6
6	8549.21	4032.77	7670.62	7750.17
7	8632.77	4217.98	7798.07	7880.06
8	8704.42	4382.41	7903.95	7981.99
9	8755.34	4523.36	7984.56	8063.55
10	8809.74	4660.99	8069.21	8146.48


==> dcmp_clus_20d_k10-50.dat <==
k	met	pto	cpt	rpt
10	8809.74	4660.99	8069.21	8144.89
15	9016.1	5240.02	8386.21	8455.7
20	9134.06	5638.3	8587.92	8650.1
25	9225.94	5966.47	8736.55	8796.08
30	9293.11	6220.78	8849.6	8899.82
35	9345.75	6416.18	8931.58	8983.84
40	9389.68	6584.31	9000.4	9044.63
45	9427.19	6735.77	9060.59	9105.46
50	9462.91	6881.36	9116.04	9159.79


==> dcmp_imgs_k01-10.dat <==
k	met	pto	cpt	rpt
1	126.82	37.57	109.76	113.83
2	180.7	58.93	157.31	163.87
3	214.74	71.81	186.95	194.12
4	249.09	85.02	218.62	227.0
5	276.2	95.63	242.47	254.15
6	296.43	104.18	261.25	271.43
7	316.92	112.95	281.19	292.45
8	343.19	124.82	304.58	317.07
9	364.22	133.62	322.62	337.02
10	384.71	143.24	342.84	357.26


==> dcmp_imgs_k10-50.dat <==
k	met	pto	cpt	rpt
10	384.71	143.24	342.84	356.82
15	468.7	182.06	418.92	436.31
20	538.56	217.61	481.32	504.49
25	601.14	249.89	534.24	562.49
30	657.88	279.76	584.54	613.25
35	706.31	304.38	626.11	658.43
40	752.83	329.05	667.7	702.37
45	796.07	352.09	704.14	740.54
50	836.9	375.76	741.04	781.55


==> dcmp_unif_10d_k01-10.dat <==
k	met	pto	cpt	rpt
1	893.54	24.88	218.02	322.31
2	1579.96	46.03	388.19	563.26
3	2164.51	64.36	535.85	762.26
4	2867.08	90.03	717.43	998.39
5	3359.0	109.17	853.72	1174.26
6	3867.11	127.64	983.2	1336.32
7	4384.61	149.13	1126.84	1521.98
8	4854.55	166.79	1247.04	1672.55
9	5265.44	183.4	1355.46	1813.92
10	5767.57	208.59	1508.17	1998.77


==> dcmp_unif_10d_k10-50.dat <==
k	met	pto	cpt	rpt
10	5767.57	208.59	1508.17	2002.6
15	7988.6	303.36	2091.65	2728.72
20	9790.72	395.27	2623.02	3375.01
25	11409.9	479.91	3103.49	3941.05
30	12861.62	559.58	3553.33	4475.15
35	14187.89	641.3	3990.28	4978.68
40	15372.45	715.37	4379.63	5408.0
45	16608.91	792.28	4776.48	5867.93
50	17824.75	869.85	5175.88	6321.52


==> filpow_10k_10d_10-50p.dat <==
piv	met	pto	both	none	cpt	rpt
10	134.07	12220.47	86799.11	846.35	94443.3	92498.15
15	32.29	6853.88	92887.27	226.56	98168.06	97188.61
20	21.83	3829.53	96003.85	144.79	98783.0	98339.6
25	12.21	2609.92	97278.18	99.69	99171.04	98947.92
30	8.17	1995.88	97915.18	80.77	99339.02	99222.31
35	6.17	1640.32	98284.38	69.13	99473.51	99383.99
40	4.42	1354.36	98583.71	57.51	99575.84	99512.88
45	4.12	1216.05	98726.68	53.15	99623.08	99572.88
50	3.79	1009.35	98938.78	48.08	99669.77	99636.56


==> filpow_10k_10d_2-10p.dat <==
piv	met	pto	both	none	cpt	rpt
2	15666.07	20033.74	16180.49	48119.7	36214.23	27167.8
3	8925.63	26910.14	34484.32	29679.91	57744.51	45895.32
4	4993.35	26938.47	49855.38	18212.8	69617.86	59387.05
5	2692.02	26475.04	60474.07	10358.87	77568.09	69619.13
6	1622.32	25552.6	66072.98	6752.1	82662.89	75778.48
7	835.48	25502.88	70145.08	3516.56	86261.51	82197.84
8	605.63	22498.95	74171.48	2723.94	87675.07	84134.33
9	309.93	20669.26	77324.63	1696.18	90650.69	87171.35
10	237.04	16686.37	81860.63	1215.96	91850.83	90117.94


==> filpow_10k_20d_10-50p.dat <==
piv	met	pto	both	none	cpt	rpt
10	235.11	34794.15	4000.03	60970.71	16625.41	15910.24
15	87.73	50694.71	5526.65	43690.91	23243.03	22769.64
20	70.28	61459.86	6558.99	31910.87	27796.06	27986.93
25	44.07	70136.75	7920.55	21898.63	34515.42	33981.29
30	32.75	74117.04	8857.22	16992.99	39128.51	38478.38
35	25.37	76726.86	10444.62	12803.15	44257.58	43552.81
40	18.12	77976.67	11707.15	10298.06	47651.91	47162.3
45	12.78	79056.66	12815.97	8114.59	50863.49	50594.48
50	10.75	78956.6	14358.67	6673.98	54408.38	53666.56

